CATs are Fuzzy PETs: A Corpus and Analysis of Potentially Euphemistic Terms

Euphemisms have not received much attention in natural language processing, despite being an important element of polite and figurative language. Euphemisms prove to be a difficult topic, not only because they are subject to language change, but also because humans may not agree on what is a euphemism and what is not. Nevertheless, the first step to tackling the issue is to collect and analyze examples of euphemisms. We present a corpus of potentially euphemistic terms (PETs) along with example texts from the GloWbE corpus. Additionally, we present a subcorpus of texts where these PETs are not being used euphemistically, which may be useful for future applications. We also discuss the results of multiple analyses run on the corpus. Firstly, we find that sentiment analysis on the euphemistic texts supports that PETs generally decrease negative and offensive sentiment. Secondly, we observe cases of disagreement in an annotation task, where humans are asked to label PETs as euphemistic or not in a subset of our corpus text examples. We attribute the disagreement to a variety of potential reasons, including if the PET was a commonly accepted term (CAT).

==> allsometimeseuphswithcounts.csv <==
PET,No. of Euphemistic Examples,No. of Literal Examples
a certain age,11,11
accident,26,6
aging,30,30
between jobs,7,7
chest,10,10
collateral damage,26,26
custodian,6,6
demise,28,28
deprived,2,2
disabled,30,30
disadvantaged,14,14
dismissed,13,13
downsize,2,2
economical,14,14
expecting,23,23
experienced,2,4
exterminate,15,15
getting clean,2,2
gluteus maximus,1,1
go all the way,5,5
got clean,1,1
intoxicated,16,16
invalid,3,3
late,30,30
lay off,18,18
let [pro] go,7,7
let go of,5,5
long sleep,1,1
mixed up,11,11
neutralize,8,8
oldest profession,1,1
outlived [pro] usefulness,2,2
outspoken,3,3
over the hill,6,6
overweight,19,19
pass away,18,18
pass on,6,6
perish,20,20
plump,10,10
put to sleep,7,3
regime change,8,6
same-sex,8,8
seasoned,2,2
seeing someone/each other,2,2
sleep around,1,1
sleep with,6,6
slim,11,13
sober,11,11
special needs,13,13
stout,6,6
to go to heaven,1,1
troubled,15,15
underdeveloped,13,13
wealthy,5,5
weed,30,30
well off,11,11
went to heaven,1,1
with child,2,2

==> alwayseuphswithcounts.csv <==
PETs always euph,No. of Euphemistic Examples
able-bodied,7
adult beverage,1
advanced age,19
armed conflict,20
birds and the bees,7
broken home,1
capital punishment,19
comfort women,3
correctional facility,18
custodians,2
dearly departed,3
deceased,20
detainee,20
detention camp,10
developed/ing country,19
developmentally disabled,2
differently-abled,2
drinking problem,7
droppings,18
economical with the truth,1
elderly,20
enhanced interrogation techniques,6
ethnic cleansing,20
fatality,20
freedom fighter,20
full figured,1
global south,8
golden years,17
hearing impaired,2
homemaker,19
income inequality,20
indigent,18
inebriated,16
inner city,20
latrine,3
lavatory,7
less fortunate,20
lose [pro] lunch,4
low-income,20
make love,11
mentally challenged,17
mentally disabled,11
mistruth,4
negative cash flow,3
pass gas,1
people/persons of color,20
physically challenged,1
plus-sized,2
portly,7
pre-owned,7
pregnancy termination,4
pro-choice,20
pro-life,20
psychiatric hospital,11
rear end,10
running behind,1
same sex,4
sanitation worker,20
senior citizen,20
sex worker,20
street person,3
substance abuse,20
substance abuser,11
targeted killing,11
time of the month,5
tinkle,2
under the weather,1
underprivileged,11
undocumented immigrant,20
undocumented workers,13
venereal disease,6
